On Offline Evaluation of Vision-based Driving Models

Autonomous driving models should ideally be evaluated by deploying them on a fleet of physical vehicles in the real world. Unfortunately, this approach is not practical for the vast majority of researchers. An attractive alternative is to evaluate models offline, on a pre-collected validation dataset with ground truth annotation. In this paper, we investigate the relation between various online and offline metrics for evaluation of autonomous driving models. We find that offline prediction error is not necessarily correlated with driving quality, and two models with identical prediction error can differ dramatically in their driving performance. We show that the correlation of offline evaluation with driving quality can be significantly improved by selecting an appropriate validation dataset and suitable offline metrics. The supplementary video can be viewed at https://www.youtube.com/watch?v=P8K8Z-iF0cY

==> figures/plots/params.txt <==
list_of_experiments:
[   '25_f16_cf02_wpsched',
    '25c_f01_cf01_csched',
    '5_nor_ndrop_single_wp_bal_regr_all',
    '25_nor_ndrop_single_ctrl_bal_regr_jcen',
    '80_nor_ndrop_single_ctrl_bal_regr_all',
    '80_nor_maug_single_ctrl_bal_regr_all',
    '25_nor_ndrop_single_ctrl_bal_regr_nnjc',
    '25_deep_ndrop_single_ctrl_bal_regr_all',
    '25_nor_ndrop_lstm_ctrl_bal_regr_all',
    '5_nor_ndrop_single_ctrl_bal_regr_all',
    '25_small_ndrop_single_ctrl_bal_regr_all',
    '25_f02_cf01_rgb_newexp',
    'plots',
    '80_f02_cf01_rgbrep',
    '1_nor_ndrop_single_ctrl_bal_regr_all',
    'R25_nor_ndrop_single_ctrl_bal_regr_all',
    '5_small_ndrop_single_wp_bal_regr_all',
    '25_nor_no_single_ctrl_bal_regr_all',
    '5_nor_maug_single_ctrl_bal_regr_all',
    '1_nor_maug_single_ctrl_bal_regr_all',
    'not_used',
    '25_nor_saug_single_ctrl_bal_regr_all',
    '02_nor_ndrop_single_ctrl_bal_regr_all',
    '25_nor_maug_single_ctrl_bal_regr_all',
    '25_nor_maug_single_wp_bal_regr_all',
    '25_nor_ndrop_single_ctrl_bal_regr_all',
    '02_f01_cf01_rgb']

data_params:
{   'control': '_auto',
    'root_path': 'eccv_results',
    'towns': ['Town01_1', 'Town02_14']}

processing_params:
{   'city_id': {   'filter': {   }, 'metric': 'id', 'params': {   }},
    'control_average_completion': {   'filter': {   },
                                      'metric': 'control_average_completion',
                                      'params': {   }},
    'control_success_rate': {   'filter': {   },
                                'metric': 'control_success_rate',
                                'params': {   }},
    'count_errors_weighted_005': {   'filter': {   },
                                     'metric': 'count_errors_weighted',
                                     'params': {   'coeff': 0.05}},
    'count_relative_smoothed_01_0': {   'filter': {   },
                                        'metric': 'relative_error_smoothed',
                                        'params': {   'aggregate': {   'condition': <function <lambda> at 0x7f29e05bf410>,
                                                                       'type': 'count'},
                                                      'steer_smooth': 1e-05}},
    'cum_disp16': {   'filter': {   'camera': 'central'},
                      'metric': 'cumulative_displacement',
                      'params': {   'aggregate': {   'type': 'mean'},
                                    'timestep': 0.1,
                                    'window': 16}},
    'displacement': {   'filter': {   },
                        'metric': 'displacement',
                        'params': {   'aggregate': {   'type': 'mean'}}},
    'displacement_70': {   'filter': {   },
                           'metric': 'displacement',
                           'params': {   'aggregate': {   'percentile': 70,
                                                          'type': 'percentile'}}},
    'displacement_70_central': {   'filter': {   'camera': 'central'},
                                   'metric': 'displacement',
                                   'params': {   'aggregate': {   'percentile': 70,
                                                                  'type': 'percentile'}}},
    'displacement_90': {   'filter': {   },
                           'metric': 'displacement',
                           'params': {   'aggregate': {   'percentile': 90,
                                                          'type': 'percentile'}}},
    'displacement_98': {   'filter': {   },
                           'metric': 'displacement',
                           'params': {   'aggregate': {   'percentile': 98,
                                                          'type': 'percentile'}}},
    'displacement_central': {   'filter': {   'camera': 'central'},
                                'metric': 'displacement',
                                'params': {   'aggregate': {   'type': 'mean'}}},
    'displacement_gt_01': {   'filter': {   },
                              'metric': 'displacement',
                              'params': {   'aggregate': {   'condition': <function <lambda> at 0x7f29e05bf320>,
                                                             'type': 'count'}}},
    'displacement_left': {   'filter': {   'camera': 'left'},
                             'metric': 'displacement',
                             'params': {   'aggregate': {   'type': 'mean'}}},
    'displacement_prct_90': {   'filter': {   },
                                'metric': 'displacement',
                                'params': {   'aggregate': {   'percentile': 90,
                                                               'type': 'percentile'}}},
    'displacement_right': {   'filter': {   'camera': 'right'},
                              'metric': 'displacement',
                              'params': {   'aggregate': {   'type': 'mean'}}},
    'km_per_infraction': {   'filter': {   },
                             'metric': 'km_per_infraction',
                             'params': {   }},
    'steer_error': {   'filter': {   }, 'metric': 'steering_error', 'params': {   }},
    'steer_error_central': {   'filter': {   'camera': 'central'},
                               'metric': 'steering_error',
                               'params': {   }},
    'step': {   'filter': {   }, 'metric': 'step', 'params': {   }}}

plot_params:
OrderedDict([('infr_vs_success', {'title': 'Km per Infraction vs Control Success Rate', 'color': {'data': 'city_id'}, 'y': {'data': 'km_per_infraction', 'log': True}, 'print': True, 'x': {'data': 'control_success_rate', 'log': False}, 'size': {'data': 'step'}}), ('infr_vs_avg_comp', {'title': 'Km per Infraction vs Control Average Completion', 'color': {'data': 'city_id'}, 'y': {'data': 'km_per_infraction', 'log': True}, 'print': True, 'x': {'data': 'control_average_completion', 'log': False}, 'size': {'data': 'step'}}), ('success_vs_avg_compl', {'title': 'Control Success Rate vs Control Average Completion', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'control_average_completion', 'log': False}, 'size': {'data': 'step'}}), ('ctrl_vs_steer_central', {'title': 'Control vs Steering Error Central', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'steer_error_central', 'log': True}, 'size': {'data': 'step'}}), ('avg_comp_vs_steer_central', {'title': 'Control Average Completion vs Steering Error Central', 'color': {'data': 'city_id'}, 'y': {'data': 'control_average_completion', 'log': False}, 'print': True, 'x': {'data': 'steer_error_central', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_disp_central', {'title': 'Control vs Displacement Central', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'displacement_central', 'log': True}, 'size': {'data': 'step'}}), ('avg_comp_vs_disp_central', {'title': 'Average Completion vs Displacement Central', 'color': {'data': 'city_id'}, 'y': {'data': 'control_average_completion', 'log': False}, 'print': True, 'x': {'data': 'displacement_central', 'log': True}, 'size': {'data': 'step'}}), ('infr_vs_disp_central', {'title': 'Km per Infraction vs Displacement Central', 'color': {'data': 'city_id'}, 'y': {'data': 'km_per_infraction', 'log': True}, 'print': True, 'x': {'data': 'displacement_central', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_disp70_central', {'title': 'Control vs Displacement Central 70th Percentile', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'displacement_70_central', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_steer', {'title': 'Control vs Steering Error', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'steer_error', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_disp', {'title': 'Control vs Displacement', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'displacement', 'log': True}, 'size': {'data': 'step'}}), ('avg_comp_vs_steer', {'title': 'Control Average Completion vs Steering Error', 'color': {'data': 'city_id'}, 'y': {'data': 'control_average_completion', 'log': False}, 'print': True, 'x': {'data': 'steer_error', 'log': True}, 'size': {'data': 'step'}}), ('avg_comp_vs_disp', {'title': 'Average Completion vs Displacement', 'color': {'data': 'city_id'}, 'y': {'data': 'control_average_completion', 'log': False}, 'print': True, 'x': {'data': 'displacement', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_disp90', {'title': 'Control vs Displacement 90th percentile', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'displacement_prct_90', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_disp_gt01', {'title': 'Control vs Displacement > 0.1', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'displacement_gt_01', 'log': True}, 'size': {'data': 'step'}}), ('infr_vs_disp', {'title': 'Km per Infraction vs Displacement', 'color': {'data': 'city_id'}, 'y': {'data': 'km_per_infraction', 'log': True}, 'print': True, 'x': {'data': 'displacement', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_disp_left', {'title': 'Control vs Displacement', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'displacement_left', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_disp_right', {'title': 'Control vs Displacement', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'displacement_right', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_disp98', {'title': 'Control vs Displacement 98th percentile', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'displacement_98', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_disp70', {'title': 'Control vs Displacement 70th percentile', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'displacement_70', 'log': True}, 'size': {'data': 'step'}}), ('count_errors_weighted_005', {'title': 'Control vs Felipes Count relative smoothed coeff=0.05', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'count_errors_weighted_005', 'log': True}, 'size': {'data': 'step'}}), ('count_relative_smoothed_01_0', {'title': 'Control vs Count relative smoothed coeff=0.1 smooth=0', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'count_relative_smoothed_01_0', 'log': True}, 'size': {'data': 'step'}}), ('avg_comp_vs_count_errors_weighted_005', {'title': 'Control Average Completion vs Felipes Count relative smoothed coeff=0.05', 'color': {'data': 'city_id'}, 'y': {'data': 'control_average_completion', 'log': False}, 'print': True, 'x': {'data': 'count_errors_weighted_005', 'log': True}, 'size': {'data': 'step'}}), ('avg_comp_count_relative_smoothed_01_0', {'title': 'Control Average Completion vs Count relative smoothed coeff=0.1 smooth=0', 'color': {'data': 'city_id'}, 'y': {'data': 'control_average_completion', 'log': False}, 'print': True, 'x': {'data': 'count_relative_smoothed_01_0', 'log': True}, 'size': {'data': 'step'}}), ('ctrl_vs_cum_disp16', {'title': 'Control vs Cumulative displacement 16 steps', 'color': {'data': 'city_id'}, 'y': {'data': 'control_success_rate', 'log': False}, 'print': True, 'x': {'data': 'cum_disp16', 'log': True}, 'size': {'data': 'step'}})])

==> table.txt <==
\midrule
\textbf{Amount of training data } && 0.2 hours                                &  & 0.0086 & 0.0481 &  & 0.970 & 0.985 &  & 0.44 & 0.00 \\
                                  && 1 hour                                   &  & 0.0025 & 0.0217 &  & 0.945 & 0.972 &  & 0.44 & 0.04 \\
                                  && 5 hours                                  &  & \dred{\textbf{0.0005}} & \dgreen{\textbf{0.0093}} &  & 0.928 & 0.961 &  & 0.60 & \textbf{0.08} \\
                                  && 25 hours                                 &  & 0.0007 & 0.0166 &  & \dgreen{\textbf{0.926}} & \dred{\textbf{0.958}} &  & \textbf{0.76} & 0.04 \\
                                  && 80 hours                                 &  & 0.0068 & 0.0110 &  & 0.985 & 0.986 &  & 0.00 & 0.00 \\
\midrule
\textbf{Type of training data   } && 1 cam., no noise                         &  & 0.0007 & \dred{\textbf{0.0066}} &  & \dgreen{\textbf{0.922}} & 0.947 &  & \textbf{0.84} & 0.04 \\
                                  && 1 cam., noise                            &  & 0.0009 & 0.0077 &  & 0.926 & \dgreen{\textbf{0.946}} &  & 0.80 & \textbf{0.20} \\
                                  && 3 cam., no noise                         &  & \dgreen{\textbf{0.0004}} & 0.0086 &  & 0.928 & 0.953 &  & \textbf{0.84} & 0.08 \\
                                  && 3 cam., noise                            &  & 0.0007 & 0.0166 &  & 0.926 & 0.958 &  & 0.76 & 0.04 \\
\midrule
\textbf{Data balancing          } && No balancing                             &  & 0.0012 & \dred{\textbf{0.0065}} &  & 0.907 & \dred{\textbf{0.924}} &  & 0.88 & 0.36 \\
                                  && With balancing                           &  & \dgreen{\textbf{0.0011}} & 0.0066 &  & \dgreen{\textbf{0.891}} & 0.930 &  & \textbf{0.92} & \textbf{0.56} \\
\midrule
\textbf{Regularization          } && None                                     &  & 0.0014 & 0.0092 &  & \dgreen{\textbf{0.911}} & 0.953 &  & \textbf{0.92} & 0.08 \\
                                  && Mild dropout                             &  & 0.0010 & 0.0074 &  & 0.921 & 0.953 &  & 0.84 & 0.20 \\
                                  && High dropout                             &  & \dred{\textbf{0.0007}} & 0.0166 &  & 0.926 & 0.958 &  & 0.76 & 0.04 \\
                                  && High drop., data aug.                    &  & 0.0013 & \dgreen{\textbf{0.0051}} &  & 0.919 & \dgreen{\textbf{0.931}} &  & 0.88 & \textbf{0.36} \\
\midrule
\textbf{Network architecture    } && Shallow                                  &  & \dred{\textbf{0.0005}} & 0.0111 &  & 0.936 & 0.963 &  & 0.68 & 0.12 \\
                                  && Standard                                 &  & 0.0007 & 0.0166 &  & \dgreen{\textbf{0.926}} & 0.958 &  & \textbf{0.76} & 0.04 \\
                                  && Deep                                     &  & 0.0011 & \dgreen{\textbf{0.0072}} &  & 0.928 & \dgreen{\textbf{0.949}} &  & \textbf{0.76} & \textbf{0.24} \\
\midrule
\textbf{Loss function           } && L2                                       &  & \dred{\textbf{0.0010}} & 0.0074 &  & 0.921 & 0.953 &  & 0.84 & 0.20 \\
                                  && L1                                       &  & 0.0012 & \dgreen{\textbf{0.0061}} &  & \dgreen{\textbf{0.891}} & \dgreen{\textbf{0.944}} &  & \textbf{0.96} & \textbf{0.52} \\

